BUDHIES V: The baryonic Tully-Fisher relation at z=0.2 based on direct HI detections

We present HI-based B- and R-band Tully-Fisher relations (TFRs) and the Baryonic TFR (BTFR) at z=0.2 using direct HI detections from the Blind Ultra-Deep HI Environmental Survey (BUDHIES). Deep photometry from the Isaac Newton Telescope was used for 36 out of 166 HI sources, matching the quality criteria required for a robust TFR analysis. Two velocity definitions at 20% and 50% of the peak flux were measured from the global HI profiles and adopted as proxies for the circular velocities. We compare our results with an identically constructed z=0 TFR from the Ursa Major (UMa) association of galaxies. To ensure an unbiased comparison of the TFR, all the samples were treated identically regarding sample selection and applied corrections. We provide catalogues and an atlas showcasing the properties of the galaxies. Our analysis is focused on the zero points of the TFR and BTFR with their slopes fixed to the z=0 relation. Our main results are: (1) The BUDHIES galaxies show more asymmetric HI profiles with shallower wings compared to the UMa galaxies, which is likely due to the environment in which they reside, (2) The luminosity-based z=0.2 TFRs are brighter and bluer than the z=0 TFRs, even when cluster galaxies are excluded from the BUDHIES sample, (3) The BTFR shows no evolution in its zero point over the past 2.5 billion years and does not significantly change on the inclusion of cluster galaxies, and (4) proper sample selection and consistent corrections are crucial for an unbiased analysis of the evolution of the TFR.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> Mock_ProfWidths.txt <==
Name	vsys	w20	w50	AFlux
L0025_N0752_100	1179.4	203.9	41.28	1.082
L0025_N0752_101	1140.3	249.8	193.94	1.015
L0025_N0752_102	1159.7	192.1	167.83	1.020
L0025_N0752_103	1147.5	239.2	213.89	1.027
L0025_N0752_104	1147.8	112.2	78.58	1.111
L0025_N0752_105	1148.9	194.9	173.91	1.058
L0025_N0752_106	1146.1	131.3	90.68	1.155
L0025_N0752_107	1149.6	207.8	159.78	1.067
L0025_N0752_108	1149.2	165.1	92.53	1.173
L0025_N0752_109	1150.2	183.6	155.96	1.151
L0025_N0752_110	1153.0	257.6	236.42	1.081
L0025_N0752_111	1149.1	194.8	152.36	1.074
L0025_N0752_112	1147.3	186.2	77.35	1.457
L0025_N0752_113	1142.6	147.5	121.94	1.026
L0025_N0752_114	1158.2	242.3	225.59	1.084
L0025_N0752_115	1143.5	205.5	138.46	1.241
L0025_N0752_116	1153.0	156.0	131.00	1.025
L0025_N0752_117	1151.9	207.8	178.53	1.108
L0025_N0752_118	1158.7	128.4	77.92	1.065
L0025_N0752_119	1158.2	212.7	193.02	1.385
L0025_N0752_120	1149.1	205.6	175.71	1.053
L0025_N0752_121	1144.9	178.3	143.65	1.094
L0025_N0752_122	1151.3	75.4	51.15	1.095
L0025_N0752_123	1151.4	258.2	211.41	1.148
L0025_N0752_124	1161.3	107.9	62.52	1.062
L0025_N0752_125	1152.2	197.9	178.77	1.184
L0025_N0752_126	1161.4	112.1	81.64	1.025
L0025_N0752_127	1129.1	231.9	152.57	1.144
L0025_N0752_128	1185.9	211.6	73.98	1.052
L0025_N0752_129	1142.7	134.4	86.87	1.049
L0025_N0752_130	1156.6	176.8	150.74	1.218
L0025_N0752_131	1155.1	108.3	57.59	1.070
L0025_N0752_132	1147.0	222.3	202.25	1.032
L0025_N0752_133	1155.5	234.0	208.19	1.232
L0025_N0752_134	1144.6	192.6	175.50	1.002
L0025_N0752_135	1153.9	152.1	97.52	1.190
L0025_N0752_136	1154.9	130.7	116.46	1.009
L0025_N0752_137	1159.7	111.3	79.74	1.016
L0025_N0752_138	1158.4	92.6	46.73	1.199
L0025_N0752_139	1159.1	92.4	53.50	1.163
L0025_N0752_140	1158.2	162.4	135.70	1.007
L0025_N0752_141	1140.5	203.5	175.90	1.170
L0025_N0752_142	1146.1	142.4	115.30	1.058
L0025_N0752_143	1152.7	99.8	78.30	1.232
L0025_N0752_144	1128.3	217.5	51.99	1.108
L0025_N0752_145	1148.3	91.4	71.93	1.148
L0025_N0752_146	1161.1	86.6	64.82	1.319
L0025_N0752_147	1166.3	166.4	133.50	1.146
L0025_N0752_148	1165.1	187.6	162.52	1.029
L0025_N0752_149	1150.5	188.6	168.67	1.249
L0025_N0752_150	1146.4	161.3	144.47	1.159
L0025_N0752_151	1142.5	150.9	118.54	1.101
L0025_N0752_152	1151.5	132.2	81.00	1.140
L0025_N0752_153	1152.6	172.4	146.92	1.184
L0025_N0752_154	1158.7	113.0	88.57	1.051
L0025_N0752_155	1154.6	137.6	116.28	1.236
L0025_N0752_156	1148.9	176.1	94.77	1.117
L0025_N0752_159	1147.6	145.7	114.50	1.267
L0025_N0752_160	1147.8	195.2	166.40	1.006
L0025_N0752_161	1150.0	111.9	90.41	1.034
L0025_N0752_162	1134.3	190.2	132.07	1.014
L0025_N0752_163	1153.8	170.7	148.75	1.187
L0025_N0752_164	1156.3	155.4	128.01	1.365
L0025_N0752_165	1168.4	146.3	124.26	1.295
L0025_N0752_166	1139.7	229.9	190.89	1.046
L0025_N0752_167	1152.2	208.6	186.94	1.223
L0025_N0752_168	1143.8	147.7	113.47	1.054
L0025_N0752_169	1158.2	225.1	188.04	1.017
L0025_N0752_170	1149.3	123.2	102.98	1.173
L0025_N0752_17	1161.2	394.5	330.16	1.114
L0025_N0752_171	1163.2	94.8	73.94	1.101
L0025_N0752_172	1152.7	176.8	161.41	1.009
L0025_N0752_173	1147.4	119.4	86.04	1.052
L0025_N0752_174	1157.8	105.9	80.71	1.284
L0025_N0752_175	1159.7	127.4	76.64	1.083
L0025_N0752_176	1142.1	180.5	157.94	1.305
L0025_N0752_177	1147.5	79.4	40.63	1.122
L0025_N0752_179	1144.3	166.2	145.47	1.215
L0025_N0752_180	1153.9	160.5	112.30	1.271
L0025_N0752_181	1151.9	197.8	176.69	1.012
L0025_N0752_182	1146.7	133.1	111.94	1.048
L0025_N0752_183	1157.1	160.0	112.30	1.028
L0025_N0752_184	1156.9	189.3	166.98	1.048
L0025_N0752_185	1154.9	175.1	154.75	1.123
L0025_N0752_186	1156.8	198.8	177.81	1.389
L0025_N0752_187	1155.3	153.6	126.27	1.053
L0025_N0752_188	1151.8	146.1	122.20	1.197
L0025_N0752_189	1156.6	163.8	98.85	1.053
L0025_N0752_192	1152.3	112.6	96.84	1.060
L0025_N0752_193	1146.3	172.9	157.32	1.020
L0025_N0752_194	1151.9	183.2	164.86	1.293
L0025_N0752_195	1142.6	156.8	137.80	1.326
L0025_N0752_196	1153.9	54.5	34.60	1.021
L0025_N0752_197	1160.8	111.3	86.02	1.171
L0025_N0752_199	1160.4	174.4	154.39	1.152
L0025_N0752_200	1141.7	58.1	39.39	1.014
L0025_N0752_201	1153.8	124.1	85.54	1.186
L0025_N0752_203	1153.0	160.5	137.97	1.011
L0025_N0752_204	1151.2	168.9	150.75	1.009
L0025_N0752_206	1148.3	163.4	145.16	1.005
L0025_N0752_207	1155.6	193.6	176.76	1.241
L0025_N0752_209	1159.8	107.3	70.53	1.092
L0025_N0752_213	1153.6	161.7	133.61	1.321
L0025_N0752_215	1157.3	152.6	127.22	1.295
L0025_N0752_217	1152.5	167.5	144.32	1.283
L0025_N0752_219	1157.3	176.4	158.27	1.098
L0025_N0752_220	1151.1	155.0	135.91	1.430
L0025_N0752_222	1155.3	127.1	107.16	1.007
L0025_N0752_223	1140.5	144.9	120.26	1.447
L0025_N0752_224	1157.5	158.9	74.99	1.002
L0025_N0752_233	1148.4	101.1	75.10	1.178
L0025_N0752_236	1151.9	107.9	67.34	1.099
L0025_N0752_237	1153.6	173.7	156.63	1.052
L0025_N0752_241	1156.1	116.1	65.93	1.121
L0025_N0752_245	1156.6	136.0	69.58	1.077
L0025_N0752_246	1166.2	122.2	72.95	1.191
L0025_N0752_25	1142.0	368.9	256.07	1.209
L0025_N0752_27	1171.2	379.4	310.53	1.190
L0025_N0752_28	1149.0	493.6	436.14	1.178
L0025_N0752_30	1151.4	273.2	193.00	1.280
L0025_N0752_31	1152.8	431.7	396.59	1.132
L0025_N0752_32	1144.9	249.3	174.26	1.251
L0025_N0752_33	1194.1	364.8	277.85	1.008
L0025_N0752_34	1149.2	383.6	349.45	1.073
L0025_N0752_35	1156.2	189.8	157.24	1.111
L0025_N0752_36	1160.3	416.1	396.40	1.001
L0025_N0752_37	1148.6	170.5	94.54	1.201
L0025_N0752_38	1157.6	366.5	328.48	1.096
L0025_N0752_39	1136.3	278.6	253.61	1.018
L0025_N0752_40	1132.9	328.5	245.03	1.009
L0025_N0752_41	1133.5	370.5	332.77	1.232
L0025_N0752_42	1148.7	358.7	324.72	1.019
L0025_N0752_43	1156.8	345.4	325.47	1.056
L0025_N0752_44	1134.0	328.9	305.76	1.000
L0025_N0752_45	1146.5	364.0	328.47	1.033
L0025_N0752_46	1148.0	334.3	307.33	1.134
L0025_N0752_47	1149.9	324.0	278.28	1.200
L0025_N0752_48	1285.6	177.4	144.93	1.018
L0025_N0752_49	1154.1	299.1	259.43	1.210
L0025_N0752_50	1180.4	376.9	346.06	1.293
L0025_N0752_51	1154.7	255.2	229.76	1.005
L0025_N0752_52	1120.4	306.3	160.01	1.186
L0025_N0752_53	1160.8	296.3	272.44	1.040
L0025_N0752_54	1155.4	282.2	256.79	1.364
L0025_N0752_55	1159.1	317.9	289.31	1.097
L0025_N0752_56	1151.9	353.4	332.26	1.114
L0025_N0752_57	1159.8	255.3	217.57	1.291
L0025_N0752_58	1119.3	311.6	247.32	1.242
L0025_N0752_59	1146.4	183.3	149.79	1.026
L0025_N0752_60	1139.0	308.7	289.39	1.155
L0025_N0752_61	1148.7	301.3	292.25	1.281
L0025_N0752_62	1139.8	171.7	108.42	1.142
L0025_N0752_63	1149.2	242.5	223.64	1.056
L0025_N0752_64	1154.6	181.1	103.23	1.014
L0025_N0752_65	1160.0	137.8	94.60	1.309
L0025_N0752_66	1153.3	295.9	266.93	1.168
L0025_N0752_67	1156.2	225.6	136.39	1.060
L0025_N0752_68	1156.8	289.7	233.46	1.063
L0025_N0752_69	1139.6	264.9	234.02	1.111
L0025_N0752_70	1152.5	284.8	259.22	1.157
L0025_N0752_71	1153.2	108.5	76.97	1.203
L0025_N0752_72	1155.3	217.7	185.78	1.022
L0025_N0752_73	1144.0	270.1	224.96	1.053
L0025_N0752_74	1158.5	264.7	192.31	1.612
L0025_N0752_75	1152.2	287.2	270.52	1.131
L0025_N0752_76	1164.1	306.4	284.84	1.166
L0025_N0752_77	1152.5	59.4	35.68	1.073
L0025_N0752_78	1151.3	300.9	279.22	1.140
L0025_N0752_79	1159.0	209.8	135.83	1.146
L0025_N0752_80	1126.1	255.1	65.16	1.138
L0025_N0752_81	1161.2	321.7	269.78	1.084
L0025_N0752_82	1148.6	285.0	255.71	1.320
L0025_N0752_83	1151.2	265.4	249.50	1.007
L0025_N0752_84	1163.3	166.7	100.96	1.012
L0025_N0752_85	1142.6	223.7	184.31	1.087
L0025_N0752_86	1134.7	161.3	127.92	1.175
L0025_N0752_87	1152.5	284.8	262.44	1.139
L0025_N0752_88	1149.8	237.6	218.95	1.017
L0025_N0752_89	1147.3	283.7	266.93	1.023
L0025_N0752_90	1146.9	202.6	177.41	1.112
L0025_N0752_91	1153.9	226.9	206.33	1.087
L0025_N0752_92	1156.4	267.3	150.60	1.108
L0025_N0752_93	1162.1	227.7	203.28	1.096
L0025_N0752_94	1166.0	165.0	115.19	1.062
L0025_N0752_95	1156.3	191.3	130.30	1.195
L0025_N0752_96	1143.8	234.5	173.94	1.026
L0025_N0752_97	1162.1	262.5	236.29	1.186
L0025_N0752_98	1097.6	337.5	178.31	1.005
L0025_N0752_99	1154.3	248.0	198.24	1.067


==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
